Distributed Stochastic Optimization of the Regularized Risk

Many machine learning algorithms minimize a regularized risk, and stochastic optimization is widely used for this task. When working with massive data, it is desirable to perform stochastic optimization in parallel. Unfortunately, many existing stochastic optimization algorithms cannot be parallelized efficiently. In this paper we show that one can rewrite the regularized risk minimization problem as an equivalent saddle-point problem, and propose an efficient distributed stochastic optimization (DSO) algorithm. We prove the algorithm's rate of convergence; remarkably, our analysis shows that the algorithm scales almost linearly with the number of processors. We also verify with empirical evaluations that the proposed algorithm is competitive with other parallel, general purpose stochastic and batch optimization algorithms for regularized risk minimization.

==> scale.txt <==
p webspam splice
1 35.9269 11.2642
2 36.4735 11.1012       
4 20.8420 8.5791 
6 14.2929 7.8462        
8 18.7805 7.6747 
16 10.5709 7.0916        
          
                 
          
                 
          

